A Balanced Approach of Rapid Genetic Exploration and Surrogate Exploitation for Hyperparameter Optimization

This paper proposes a new method for hyperparameter optimization (HPO) that balances exploration and exploitation. While evolutionary algorithms (EAs) show promise in HPO, they often struggle with effective exploitation. To address this, we integrate a linear surrogate model into a genetic algorithm (GA), allowing for smooth integration of multiple strategies. This combination improves exploitation performance, achieving an average improvement of 1.89 percent (max 6.55 percent, min -3.45 percent) over existing HPO methods.

==> ci.txt <==
    X	Y	CI90	CI95	CI99
    1	0.150076486	0.017751638	0.021152381	0.027798941
    2	0.148963621	0.017309797	0.020625895	0.027107021
    3	0.153998777	0.017886605	0.021313204	0.028010298
    4	0.154900251	0.018470438	0.022008884	0.028924577
    5	0.159099048	0.019071759	0.022725402	0.029866241
    6	0.143992141	0.017318091	0.020635778	0.027120009
    7	0.150915371	0.018661017	0.022235973	0.029223022
    8	0.151960477	0.017762721	0.021165588	0.027816298
    9	0.16029662	0.017988821	0.021435003	0.028170368
    10	0.14661207	0.017303326	0.020618185	0.027096888
    11	0.153750697	0.018067651	0.021528934	0.028293815
    12	0.153715949	0.018777225	0.022374443	0.029405003
    13	0.148866714	0.018058953	0.02151857	0.028280195
    14	0.152707026	0.018432617	0.021963818	0.02886535
    15	0.152826181	0.018074324	0.021536885	0.028304265
    16	0.157970141	0.017863257	0.021285384	0.027973736
    17	0.155441271	0.018951949	0.02258264	0.02967862
    18	0.153186578	0.017570935	0.02093706	0.027515961
    19	0.158659543	0.018255642	0.021752939	0.028588208
    20	0.150300347	0.018805341	0.022407946	0.029449033
    21	0.140428949	0.018013592	0.021464518	0.028209159
    22	0.137301966	0.017280785	0.020591326	0.027061589
    23	0.131008821	0.016902912	0.020141061	0.026469842
    24	0.144234569	0.020401534	0.024309927	0.03194866
    25	0.132826933	0.017513941	0.020869148	0.027426709
    26	0.140428069	0.017164955	0.020453305	0.0268802
    27	0.133950998	0.016240482	0.019351728	0.025432481
    28	0.132607412	0.016820343	0.020042675	0.026340539
    29	0.135507145	0.016984012	0.020237698	0.026596844
    30	0.132993288	0.018202133	0.021689179	0.028504413
    31	0.079104964	0.011262007	0.01341951	0.017636225
    32	0.080058452	0.011079486	0.013202022	0.017350397
    33	0.078024579	0.011649488	0.013881221	0.018243017
    34	0.080935897	0.011789407	0.014047945	0.018462129
    35	0.080279871	0.01129103	0.013454092	0.017681674
    36	0.075789652	0.010733334	0.012789556	0.016808326
    37	0.079329558	0.011738546	0.013987341	0.018382482
    38	0.079919324	0.011644299	0.013875037	0.01823489
    39	0.075709325	0.011353996	0.01352912	0.017780278
    40	0.078289997	0.011297443	0.013461734	0.017691717
    41	0.112780096	0.015869545	0.018909729	0.024851596
    42	0.122193497	0.018965939	0.022599311	0.029700529
    43	0.112634596	0.017617237	0.020992232	0.02758847
    44	0.108561122	0.016310002	0.019434566	0.025541349
    45	0.106005424	0.01607769	0.019157749	0.02517755
    46	0.114584359	0.017084255	0.020357146	0.026753825
    47	0.111623045	0.016119732	0.019207845	0.025243388
    48	0.102841265	0.015925935	0.018976923	0.024939904
    49	0.11528833	0.017883677	0.021309715	0.028005713
    50	0.111774299	0.016666864	0.019859793	0.026100192
    51	0.078097888	0.011222395	0.013372308	0.017574192
    52	0.075401121	0.011084716	0.013208254	0.017358589
    53	0.073330703	0.010882408	0.012967189	0.017041776
    54	0.075079741	0.010764207	0.012826344	0.016856673
    55	0.076688387	0.011127366	0.013259075	0.017425378
    56	0.076516397	0.011021244	0.013132622	0.017259191
    57	0.074311497	0.010634455	0.012671734	0.016653482
    58	0.073135467	0.011015318	0.013125561	0.017249911
    59	0.075144741	0.010634832	0.012672184	0.016654072
    60	0.074023626	0.010814513	0.012886287	0.016935452
    61	0.095822934	0.015703824	0.018712261	0.024592079
    62	0.093861891	0.013994841	0.016675882	0.021915824
    63	0.099893821	0.01634116	0.019471694	0.025590143
    64	0.101149686	0.015422304	0.018376809	0.024151221
    65	0.093847177	0.015016641	0.017893431	0.023515955
    66	0.1012865	0.015665571	0.018666679	0.024532175
    67	0.105484658	0.018015692	0.021467021	0.028212448
    68	0.103830161	0.016408072	0.019551424	0.025694927
    69	0.107725018	0.017027222	0.020289186	0.026664511
    70	0.098289357	0.015408218	0.018360024	0.024129162
    71	0.071083007	0.010211566	0.012167832	0.015991241
    72	0.069747487	0.010129818	0.012070423	0.015863225
    73	0.070169865	0.009749952	0.011617784	0.015268357
    74	0.07470495	0.010843213	0.012920485	0.016980396
    75	0.071605962	0.010096339	0.012030529	0.015810796
    76	0.069682701	0.010137619	0.012079718	0.01587544
    77	0.069288737	0.010049952	0.011975257	0.015738155
    78	0.069555369	0.009866434	0.011756582	0.015450767
    79	0.068500805	0.009977886	0.011889385	0.0156253
    80	0.073750496	0.010762203	0.012823956	0.016853535
    81	0.095018977	0.014607016	0.017405333	0.022874484
    82	0.105165867	0.016167464	0.019264722	0.025318136
    83	0.09251602	0.015294995	0.01822511	0.023951855
    84	0.099554591	0.016075765	0.019155456	0.025174536
    85	0.099775022	0.015698145	0.018705494	0.024583186
    86	0.103180942	0.015893716	0.01893853	0.024889448
    87	0.099946653	0.016222132	0.019329863	0.025403746
    88	0.097308501	0.015539588	0.018516561	0.024334887
    89	0.103367525	0.01669178	0.019889483	0.026139211
    90	0.107140458	0.016658855	0.019850251	0.026087651
    91	0.070348991	0.010602745	0.01263395	0.016603825
    92	0.068867452	0.010013694	0.011932052	0.015681375
    93	0.069437265	0.009821408	0.011702929	0.015380256
    94	0.071485501	0.010456055	0.012459158	0.016374109
    95	0.070925562	0.010373212	0.012360444	0.016244377
    96	0.072303425	0.010338999	0.012319677	0.0161908
    97	0.072708129	0.01060136	0.0126323	0.016601656
    98	0.070615499	0.010298857	0.012271845	0.016127938
    99	0.068251245	0.010369314	0.0123558	0.016238274
    100	0.071184352	0.010622914	0.012657982	0.016635409
    101	0.095653782	0.015949026	0.019004437	0.024976064
    102	0.10372024	0.015973264	0.019033318	0.02501402
    103	0.103041804	0.015800453	0.0188274	0.024743398
    104	0.100565703	0.016025113	0.0190951	0.025095216
    105	0.100940679	0.016821786	0.020044394	0.026342799
    106	0.103557454	0.016305672	0.019429407	0.025534569
    107	0.105302882	0.017155553	0.020442103	0.026865477
    108	0.092650289	0.014839005	0.017681765	0.023237778
    109	0.105930939	0.017391459	0.020723202	0.027234904
    110	0.093651695	0.014316419	0.017059066	0.022419413
    111	0.067312644	0.009820075	0.011701341	0.015378169
    112	0.069002925	0.010016547	0.011935452	0.015685842
    113	0.067897372	0.009884461	0.011778061	0.015478997
    114	0.069511547	0.009887551	0.011781744	0.015483837
    115	0.070811583	0.010067697	0.011996401	0.015765943
    116	0.068996802	0.01001956	0.011939042	0.015690561
    117	0.070431006	0.009948913	0.011854861	0.015579929
    118	0.06938069	0.009735614	0.0116007	0.015245904
    119	0.06834073	0.009822155	0.01170382	0.015381426
    120	0.070450802	0.010436817	0.012436234	0.016343982
    121	0.105869377	0.016362012	0.01949654	0.025622797
    122	0.099428514	0.016179985	0.019279641	0.025337743
    123	0.110358522	0.018530809	0.022080821	0.029019118
    124	0.096080574	0.015347117	0.018287217	0.024033477
    125	0.099521458	0.015847006	0.018882872	0.024816301
    126	0.090926506	0.015246793	0.018167674	0.023876371
    127	0.097617967	0.015163902	0.018068904	0.023746565
    128	0.098640957	0.015625427	0.018618844	0.024469309
    129	0.092216939	0.01463114	0.017434079	0.022912263
    130	0.112409987	0.017474116	0.020821694	0.027364345
    131	0.068234077	0.009678383	0.011532504	0.01515628
    132	0.071798249	0.01052739	0.012544159	0.01648582
    133	0.066168905	0.009757949	0.011627313	0.01528088
    134	0.069696883	0.010014972	0.011933576	0.015683377
    135	0.065028197	0.009832828	0.011716538	0.015398141
    136	0.069959732	0.009735601	0.011600685	0.015245884
    137	0.067703575	0.009950322	0.01185654	0.015582135
    138	0.068773922	0.010049486	0.011974701	0.015737425
    139	0.069497769	0.010197239	0.01215076	0.015968806
    140	0.068340353	0.009682464	0.011537368	0.015162672
    141	0.102197362	0.016216725	0.01932342	0.025395279
    142	0.092561481	0.01469408	0.017509076	0.023010826
    143	0.093144154	0.015320136	0.018255068	0.023991226
    144	0.099803515	0.016020811	0.019089974	0.025088479
    145	0.09795791	0.01536572	0.018309385	0.024062611
    146	0.093855737	0.014805794	0.017642192	0.02318577
    147	0.099056837	0.016622833	0.019807327	0.02603124
    148	0.106716443	0.017759344	0.021161564	0.027811009
    149	0.091708557	0.014094638	0.016794797	0.022072105
    150	0.099559689	0.016323708	0.019450897	0.025562812
    151	0.0705931	0.01014192	0.012084843	0.015882176
    152	0.069239872	0.01021941	0.012177178	0.016003525
    153	0.069347639	0.009861512	0.011750717	0.01544306
    154	0.066746879	0.009760595	0.011630467	0.015285024
    155	0.070282142	0.010188052	0.012139813	0.015954419
    156	0.071696038	0.010493551	0.012503837	0.016432827
    157	0.068606937	0.010087458	0.012019948	0.015796889
    158	0.070012484	0.010077686	0.012008304	0.015781586
    159	0.066259012	0.009545241	0.011373856	0.014947781
    160	0.065455953	0.01006658	0.01199507	0.015764194
    161	0.093273342	0.015136632	0.01803641	0.02370386
    162	0.091335125	0.015251238	0.018172971	0.023883333
    163	0.098647499	0.016260492	0.019375571	0.025463817
    164	0.097383954	0.0158119	0.018841041	0.024761325
    165	0.098628219	0.015770441	0.01879164	0.024696401
    166	0.10747735	0.019116325	0.022778506	0.029936031
    167	0.090065824	0.013710119	0.016336614	0.02146995
    168	0.095160423	0.015452782	0.018413125	0.024198948
    169	0.10392311	0.016974995	0.020226954	0.026582724
    170	0.094197767	0.015962004	0.019019901	0.024996388
    171	0.066654899	0.010216109	0.012173244	0.015998355
    172	0.063876905	0.009787408	0.011662416	0.015327012
    173	0.067206929	0.009950399	0.011856632	0.015582256
    174	0.069044721	0.010565403	0.012589454	0.016545347
    175	0.068277475	0.010245025	0.012207701	0.016043638
    176	0.069275526	0.01040339	0.012396404	0.016291636
    177	0.067288099	0.009952434	0.011859057	0.015585443
    178	0.067351729	0.01000009	0.011915842	0.015660071
    179	0.068259058	0.010208508	0.012164188	0.015986453
    180	0.068500842	0.010098682	0.012033322	0.015814466
    181	0.089716809	0.01476826	0.017597467	0.023126993
    182	0.086386846	0.014505422	0.017284277	0.02271539
    183	0.100233932	0.0172543	0.020559766	0.027020113
    184	0.094230378	0.015774486	0.018796459	0.024702734
    185	0.093105359	0.014590745	0.017385946	0.022849006
    186	0.092156747	0.015537987	0.018514653	0.024332379
    187	0.097451272	0.015704306	0.018712835	0.024592834
    188	0.090739639	0.013899426	0.016562187	0.021766404
    189	0.094846318	0.015735744	0.018750296	0.024642066
    190	0.100651313	0.016040045	0.019112893	0.025118599
    191	0.064926927	0.009825934	0.011708323	0.015387344
    192	0.066579939	0.009981818	0.011894069	0.015631457
    193	0.069934987	0.010282529	0.01225239	0.016102369
    194	0.070551969	0.01047957	0.012487178	0.016410934
    195	0.067197455	0.009980316	0.01189228	0.015629105
    196	0.068727419	0.010150416	0.012094966	0.01589548
    197	0.069749289	0.010137708	0.012079824	0.01587558
    198	0.067465104	0.010154865	0.012100268	0.015902448
    199	0.065192678	0.0098065	0.011685166	0.015356911
    200	0.067433507	0.010207872	0.01216343	0.015985457
    201	0.102034326	0.016738728	0.019945425	0.026212732
    202	0.095603391	0.014985676	0.017856534	0.023467464
    203	0.09562141	0.015679216	0.018682938	0.024553542
    204	0.096122753	0.016218605	0.01932566	0.025398223
    205	0.104906123	0.018159669	0.02163858	0.028437914
    206	0.095754358	0.016589172	0.019767218	0.025978528
    207	0.092239479	0.015019258	0.017896549	0.023520053
    208	0.097760459	0.015301224	0.018232533	0.02396161
    209	0.107353525	0.017641934	0.02102166	0.027627145
    210	0.097624926	0.016034241	0.019105977	0.025109509
    211	0.067938922	0.010288531	0.012259541	0.016111768
    212	0.069591161	0.010633299	0.012670357	0.016651672
    213	0.070928321	0.010524917	0.012541212	0.016481947
    214	0.070063718	0.010318626	0.012295402	0.016158897
    215	0.065508768	0.010211893	0.012168221	0.015991753
    216	0.0645804	0.009712452	0.0115731	0.015209632
    217	0.067541372	0.010205426	0.012160515	0.015981626
    218	0.066866497	0.009926421	0.01182806	0.015544706
    219	0.0673713	0.010052937	0.011978814	0.01574283
    220	0.069331569	0.010403788	0.012396878	0.01629226
    221	0.093744743	0.014615705	0.017415687	0.022888092
    222	0.090175879	0.016017102	0.019085555	0.02508267
    223	0.10272506	0.016639261	0.019826902	0.026056966
    224	0.086491877	0.013959573	0.016633857	0.021860594
    225	0.095236826	0.015185527	0.018094672	0.02378043
    226	0.101100533	0.016878018	0.020111399	0.026430858
    227	0.101419036	0.018668867	0.022245327	0.029235316
    228	0.099620795	0.016643756	0.019832259	0.026064006
    229	0.098998077	0.016048527	0.019122999	0.025131881
    230	0.093557539	0.015165897	0.018071281	0.023749689
    231	0.06553781	0.009697862	0.011555715	0.015186784
    232	0.067967465	0.010386304	0.012376045	0.01626488
    233	0.065432301	0.009655554	0.011505302	0.01512053
    234	0.067135436	0.009925301	0.011826725	0.015542952
    235	0.068912863	0.010274579	0.012242916	0.016089919
    236	0.06811266	0.010323909	0.012301696	0.016167169
    237	0.066109849	0.009932109	0.011834838	0.015553613
    238	0.066607405	0.010170032	0.01211834	0.015926198
    239	0.069871627	0.010377031	0.012364995	0.016250358
    240	0.067435854	0.010102101	0.012037396	0.01581982
    241	0.094507249	0.016326773	0.019454549	0.025567612
    242	0.108867022	0.018804048	0.022406405	0.029447008
    243	0.101066424	0.0163349	0.019464233	0.025580339
    244	0.091929437	0.015960809	0.019018477	0.024994516
    245	0.092276761	0.016163457	0.019259947	0.025311862
    246	0.097415427	0.016463489	0.019617457	0.025781709
    247	0.100181663	0.016360836	0.019495139	0.025620955
    248	0.107791393	0.018082209	0.021546281	0.028316613
    249	0.092221743	0.015021929	0.017899733	0.023524236
    250	0.098043971	0.016840352	0.020066517	0.026371873
    251	0.068323176	0.009929324	0.011831519	0.015549252
    252	0.069833686	0.010443746	0.012444491	0.016354833
    253	0.068251064	0.010434031	0.012432915	0.01633962
    254	0.067959286	0.010479502	0.012487097	0.016410827
    255	0.068102301	0.010140078	0.012082648	0.015879291
    256	0.069258283	0.010320892	0.012298101	0.016162445
    257	0.067502371	0.00980164	0.011679374	0.015349299
    258	0.065892999	0.009449909	0.011260261	0.014798491
    259	0.066599865	0.009895953	0.011791755	0.015496993
    260	0.065484413	0.009955312	0.011862486	0.015589949
    261	0.097001128	0.015518907	0.018491919	0.0243025
    262	0.094786266	0.015365794	0.018309473	0.024062726
    263	0.090948868	0.01459535	0.017391433	0.022856217
    264	0.097572597	0.016199651	0.019303075	0.02536854
    265	0.104572557	0.017325089	0.020644117	0.027130968
    266	0.108585072	0.018186074	0.021670044	0.028479265
    267	0.087474164	0.014632292	0.017435452	0.022914068
    268	0.098665365	0.016372721	0.0195093	0.025639567
    269	0.09183244	0.014396469	0.017154451	0.022544771
    270	0.095045601	0.015639091	0.018635126	0.024490708
    271	0.067135449	0.010101834	0.012037078	0.015819402
    272	0.06533195	0.00971131	0.01157174	0.015207844
    273	0.066796508	0.00988268	0.011775939	0.015476208
    274	0.067137646	0.010081764	0.012013163	0.015787972
    275	0.065037238	0.009838854	0.011723718	0.015407577
    276	0.06610473	0.010180823	0.012131199	0.015943099
    277	0.066912481	0.010080697	0.012011891	0.015786301
    278	0.067302012	0.009920451	0.011820947	0.015535358
    279	0.068470243	0.010312852	0.012288521	0.016149854
    280	0.068742292	0.010294276	0.012266386	0.016120764
    281	0.096657098	0.01623527	0.019345517	0.025424319
    282	0.094780253	0.015689803	0.018695554	0.024570123
    283	0.090672685	0.01526195	0.018185735	0.023900107
    284	0.100722909	0.016768644	0.019981072	0.02625958
    285	0.102764211	0.016818311	0.020040254	0.026337358
    286	0.106104697	0.017030974	0.020293657	0.026670386
    287	0.091121698	0.014440473	0.017206884	0.022613679
    288	0.099839569	0.016603768	0.01978461	0.026001385
    289	0.097893497	0.015326538	0.018262696	0.024001251
    290	0.101184997	0.015978641	0.019039725	0.025022441
    291	0.069472265	0.010374899	0.012362455	0.01624702
    292	0.069287	0.010670279	0.012714422	0.016709583
    293	0.067059863	0.010154357	0.012099663	0.015901652
    294	0.067618087	0.009946111	0.011851522	0.01557554
    295	0.067523515	0.010191033	0.012143365	0.015959087
    296	0.0664051	0.01010446	0.012040207	0.015823514
    297	0.068741946	0.010355251	0.012339043	0.016216251
    298	0.068266511	0.010193683	0.012146522	0.015963236
    299	0.06906075	0.0104252	0.012422391	0.01632579
    300	0.070785631	0.010304096	0.012278087	0.016136142


==> datasets/all-rhclr-300-stats.csv <==
x,mean,stdv,count,_95CI,lower,upper
1,0.150076486,0.095923435,79,0.021152381,0.128924105,0.171228868
2,0.148963621,0.093535884,79,0.020625895,0.128337726,0.169589516
3,0.153998777,0.096652747,79,0.021313204,0.132685573,0.175311982
4,0.154900251,0.09980757,79,0.022008884,0.132891366,0.176909135
5,0.159099048,0.103056891,79,0.022725402,0.136373646,0.181824451
6,0.143992141,0.093580703,79,0.020635778,0.123356363,0.164627919
7,0.150915371,0.100837389,79,0.022235973,0.128679398,0.173151344
8,0.151960477,0.095983325,79,0.021165588,0.130794889,0.173126064
9,0.16029662,0.097205087,79,0.021435002,0.138861617,0.181731622
10,0.14661207,0.09350092,79,0.020618185,0.125993885,0.167230254
11,0.153750697,0.097631054,79,0.021528934,0.132221763,0.175279631
12,0.153715949,0.101465334,79,0.022374443,0.131341505,0.176090392
13,0.148866714,0.097584056,79,0.02151857,0.127348144,0.170385284
14,0.152707026,0.099603201,79,0.021963818,0.130743208,0.174670845
15,0.152826181,0.097667112,79,0.021536885,0.131289296,0.174363066
16,0.157970141,0.096526585,79,0.021285384,0.136684757,0.179255525
17,0.155441271,0.102409481,79,0.02258264,0.132858631,0.178023911
18,0.153186578,0.094946979,79,0.02093706,0.132249518,0.174123638
19,0.158659543,0.098646889,79,0.021752939,0.136906604,0.180412482
20,0.150300347,0.101617264,79,0.022407946,0.127892402,0.172708293
21,0.140428949,0.097338937,79,0.021464518,0.118964431,0.161893468
22,0.137301966,0.093379118,79,0.020591326,0.11671064,0.157893292
23,0.131008821,0.091337224,79,0.020141062,0.11086776,0.151149883
24,0.144234569,0.110242515,79,0.024309927,0.119924642,0.168544496
25,0.132826933,0.094639006,79,0.020869148,0.111957785,0.15369608
26,0.140428069,0.092753212,79,0.020453305,0.119974764,0.160881374
27,0.133950998,0.087757693,79,0.019351728,0.114599271,0.153302726
28,0.132607412,0.090891052,79,0.020042675,0.112564737,0.152650087
29,0.135507145,0.091775459,79,0.020237698,0.115269447,0.155744843
30,0.132993288,0.098357747,79,0.021689179,0.111304109,0.154682467
31,0.079104964,0.060855817,79,0.01341951,0.065685454,0.092524473
32,0.080058452,0.059869536,79,0.013202022,0.06685643,0.093260473
33,0.078024579,0.062949622,79,0.013881221,0.064143358,0.0919058
34,0.080935897,0.063705695,79,0.014047945,0.066887952,0.094983842
35,0.080279871,0.061012643,79,0.013454092,0.066825779,0.093733963
36,0.075789652,0.057999056,79,0.012789556,0.063000096,0.088579208
37,0.079329558,0.063430861,79,0.013987341,0.065342217,0.093316899
38,0.079919324,0.06292158,79,0.013875038,0.066044286,0.093794362
39,0.075709325,0.061352889,79,0.01352912,0.062180204,0.089238445
40,0.078289997,0.061047299,79,0.013461734,0.064828263,0.091751731
41,0.112780096,0.085753283,79,0.018909729,0.093870367,0.131689825
42,0.122193497,0.10248508,79,0.022599311,0.099594187,0.144792808
43,0.112634596,0.095197178,79,0.020992232,0.091642364,0.133626828
44,0.108561122,0.088133353,79,0.019434566,0.089126557,0.127995688
45,0.106005424,0.086878023,79,0.019157749,0.086847675,0.125163173
46,0.114584359,0.092317141,79,0.020357146,0.094227213,0.134941505
47,0.111623045,0.087105204,79,0.019207845,0.0924152,0.13083089
48,0.102841265,0.086057998,79,0.018976923,0.083864342,0.121818188
49,0.11528833,0.096636924,79,0.021309715,0.093978615,0.136598045
50,0.111774299,0.090061706,79,0.019859793,0.091914507,0.131634092
51,0.078097888,0.060641764,79,0.013372308,0.06472558,0.091470196
52,0.075401121,0.059897801,79,0.013208254,0.062192867,0.088609375
53,0.073330703,0.058804601,79,0.012967189,0.060363514,0.086297893
54,0.075079741,0.058165883,79,0.012826344,0.062253398,0.087906085
55,0.076688387,0.060128266,79,0.013259075,0.063429312,0.089947461
56,0.076516397,0.059554817,79,0.013132622,0.063383775,0.089649019
57,0.074311497,0.057464748,79,0.012671734,0.061639762,0.086983231
58,0.073135467,0.059522796,79,0.013125561,0.060009906,0.086261028
59,0.075144741,0.057466786,79,0.012672184,0.062472557,0.087816925
60,0.074023626,0.058437719,79,0.012886287,0.061137339,0.086909913
61,0.095822934,0.08485779,79,0.018712261,0.077110673,0.114535195
62,0.093861891,0.075623064,79,0.016675882,0.077186009,0.110537773
63,0.099893821,0.088301724,79,0.019471694,0.080422128,0.119365515
64,0.101149686,0.083336557,79,0.018376809,0.082772877,0.119526495
65,0.093847177,0.0811445,79,0.017893431,0.075953746,0.111740609
66,0.1012865,0.084651084,79,0.018666679,0.08261982,0.119953179
67,0.105484658,0.097350286,79,0.021467021,0.084017637,0.126951679
68,0.103830161,0.088663291,79,0.019551424,0.084278737,0.123381585
69,0.107725018,0.092008953,79,0.020289186,0.087435832,0.128014205
70,0.098289357,0.083260441,79,0.018360024,0.079929333,0.116649382
71,0.071083007,0.055179612,79,0.012167831,0.058915175,0.083250838
72,0.069747487,0.054737876,79,0.012070423,0.057677064,0.081817909
73,0.070169865,0.052685216,79,0.011617784,0.05855208,0.081787649
74,0.07470495,0.058592803,79,0.012920485,0.061784464,0.087625435
75,0.071605962,0.054556964,79,0.012030529,0.059575433,0.083636492
76,0.069682701,0.054780026,79,0.012079718,0.057602983,0.081762418
77,0.069288737,0.054306309,79,0.011975257,0.057313481,0.081263994
78,0.069555369,0.053314645,79,0.011756582,0.057798787,0.08131195
79,0.068500805,0.053916891,79,0.011889385,0.05661142,0.08039019
80,0.073750496,0.058155057,79,0.012823956,0.060926539,0.086574452
81,0.095018977,0.078931032,79,0.017405333,0.077613644,0.11242431
82,0.105165867,0.087363133,79,0.019264722,0.085901145,0.124430589
83,0.09251602,0.082648623,79,0.01822511,0.07429091,0.11074113
84,0.099554591,0.086867625,79,0.019155456,0.080399135,0.118710047
85,0.099775022,0.084827103,79,0.018705494,0.081069529,0.118480516
86,0.103180942,0.085883895,79,0.01893853,0.084242412,0.122119473
87,0.099946653,0.08765854,79,0.019329863,0.08061679,0.119276516
88,0.097308501,0.083970317,79,0.018516561,0.07879194,0.115825062
89,0.103367525,0.090196347,79,0.019889483,0.083478042,0.123257008
90,0.107140458,0.090018433,79,0.019850251,0.087290207,0.126990709
91,0.070348991,0.057293403,79,0.01263395,0.057715041,0.082982941
92,0.068867452,0.054110382,79,0.011932052,0.056935399,0.080799504
93,0.069437265,0.053071338,79,0.011702929,0.057734336,0.081140195
94,0.071485501,0.056500742,79,0.012459158,0.059026343,0.083944659
95,0.070925562,0.056053087,79,0.012360444,0.058565117,0.083286006
96,0.072303425,0.055868212,79,0.012319677,0.059983748,0.084623102
97,0.072708129,0.057285917,79,0.0126323,0.060075829,0.085340428
98,0.070615499,0.055651301,79,0.012271845,0.058343654,0.082887345
99,0.068251245,0.056032027,79,0.0123558,0.055895445,0.080607045
100,0.071184352,0.057402386,79,0.012657982,0.058526369,0.083842334
101,0.095653782,0.086182772,79,0.019004437,0.076649345,0.114658219
102,0.10372024,0.086313746,79,0.019033318,0.084686922,0.122753558
103,0.103041804,0.085379934,79,0.0188274,0.084214404,0.121869205
104,0.100565703,0.08659392,79,0.0190951,0.081470603,0.119660804
105,0.100940679,0.090898849,79,0.020044394,0.080896285,0.120985073
106,0.103557454,0.08810996,79,0.019429407,0.084128047,0.122986861
107,0.105302882,0.092702409,79,0.020442103,0.084860779,0.125744985
108,0.092650289,0.080184618,79,0.017681765,0.074968524,0.110332054
109,0.105930939,0.093977158,79,0.020723202,0.085207738,0.126654141
110,0.093651695,0.077360754,79,0.017059066,0.076592629,0.11071076
111,0.067312644,0.053064137,79,0.011701341,0.055611303,0.079013985
112,0.069002925,0.054125798,79,0.011935452,0.057067473,0.080938377
113,0.067897372,0.053412053,79,0.011778061,0.056119311,0.079675434
114,0.069511547,0.053428754,79,0.011781744,0.057729802,0.081293291
115,0.070811583,0.054402196,79,0.011996401,0.058815182,0.082807984
116,0.068996802,0.054142079,79,0.011939042,0.05705776,0.080935844
117,0.070431006,0.053760331,79,0.011854861,0.058576145,0.082285867
118,0.06938069,0.052607741,79,0.0116007,0.05777999,0.08098139
119,0.06834073,0.053075376,79,0.01170382,0.05663691,0.080044549
120,0.070450802,0.056396785,79,0.012436234,0.058014567,0.082887036
121,0.105869377,0.0884144,79,0.01949654,0.086372837,0.125365917
122,0.099428514,0.087430789,79,0.019279641,0.080148873,0.118708155
123,0.110358522,0.100133795,79,0.022080821,0.088277701,0.132439343
124,0.096080574,0.08293027,79,0.018287217,0.077793356,0.114367791
125,0.099521458,0.085631492,79,0.018882872,0.080638585,0.11840433
126,0.090926506,0.082388157,79,0.018167674,0.072758831,0.10909418
127,0.097617967,0.081940247,79,0.018068904,0.079549063,0.115686871
128,0.098640957,0.084434157,79,0.018618844,0.080022113,0.117259801
129,0.092216939,0.079061392,79,0.017434079,0.07478286,0.109651017
130,0.112409987,0.094423809,79,0.020821694,0.091588293,0.133231681
131,0.068234077,0.052298481,79,0.011532504,0.056701573,0.079766581
132,0.071798249,0.056886212,79,0.012544159,0.05925409,0.084342409
133,0.066168905,0.052728429,79,0.011627313,0.054541592,0.077796219
134,0.069696883,0.05411729,79,0.011933576,0.057763308,0.081630459
135,0.065028197,0.05313305,79,0.011716538,0.053311659,0.076744734
136,0.069959732,0.052607671,79,0.011600685,0.058359047,0.081560416
137,0.067703575,0.053767943,79,0.01185654,0.055847036,0.079560115
138,0.068773922,0.05430379,79,0.011974701,0.056799221,0.080748624
139,0.069497769,0.055102196,79,0.01215076,0.057347009,0.081648529
140,0.068340353,0.052320538,79,0.011537368,0.056802985,0.079877722
141,0.102197362,0.087629321,79,0.01932342,0.082873942,0.121520782
142,0.092561481,0.079401494,79,0.017509076,0.075052405,0.110070557
143,0.093144154,0.082784478,79,0.018255068,0.074889086,0.111399222
144,0.099803515,0.086570674,79,0.019089974,0.080713541,0.118893489
145,0.09795791,0.083030798,79,0.018309385,0.079648525,0.116267295
146,0.093855737,0.080005159,79,0.017642192,0.076213545,0.111497929
147,0.099056837,0.089823778,79,0.019807327,0.07924951,0.118864163
148,0.106716443,0.095965076,79,0.021161564,0.085554879,0.127878006
149,0.091708557,0.076162329,79,0.016794797,0.074913759,0.108503354
150,0.099559689,0.088207415,79,0.019450897,0.080108792,0.119010587
151,0.0705931,0.054803269,79,0.012084843,0.058508257,0.082677943
152,0.069239872,0.055221999,79,0.012177178,0.057062694,0.081417051
153,0.069347639,0.053288048,79,0.011750717,0.057596922,0.081098356
154,0.066746879,0.052742729,79,0.011630467,0.055116413,0.078377346
155,0.070282142,0.055052552,79,0.012139813,0.058142329,0.082421955
156,0.071696038,0.056703354,79,0.012503837,0.059192201,0.084199875
157,0.068606937,0.054508977,79,0.012019948,0.056586989,0.080626884
158,0.070012484,0.054456174,79,0.012008304,0.05800418,0.082020787
159,0.066259012,0.051579033,79,0.011373856,0.054885156,0.077632869
160,0.065455953,0.05439616,79,0.01199507,0.053460883,0.077451024
161,0.093273342,0.081792888,79,0.01803641,0.075236933,0.111309752
162,0.091335125,0.082412178,79,0.018172971,0.073162154,0.109508097
163,0.098647499,0.08786582,79,0.019375571,0.079271927,0.11802307
164,0.097383954,0.085441793,79,0.018841041,0.078542913,0.116224995
165,0.098628219,0.085217764,79,0.01879164,0.079836579,0.117419859
166,0.10747735,0.103297709,79,0.022778506,0.084698844,0.130255856
167,0.090065824,0.074084525,79,0.016336614,0.07372921,0.106402438
168,0.095160423,0.083501247,79,0.018413125,0.076747298,0.113573548
169,0.10392311,0.091726737,79,0.020226954,0.083696155,0.124150064
170,0.094197767,0.086252902,79,0.019019901,0.075177865,0.113217668
171,0.066654899,0.055204158,79,0.012173244,0.054481655,0.078828144
172,0.063876905,0.052887613,79,0.011662415,0.052214489,0.07553932
173,0.067206929,0.053768361,79,0.011856632,0.055350297,0.079063561
174,0.069044721,0.057091619,79,0.012589454,0.056455266,0.081634175
175,0.068277475,0.055360413,79,0.012207701,0.056069774,0.080485175
176,0.069275526,0.056216158,79,0.012396404,0.056879123,0.08167193
177,0.067288099,0.053779358,79,0.011859057,0.055429042,0.079147156
178,0.067351729,0.054036871,79,0.011915842,0.055435887,0.079267572
179,0.068259058,0.055163089,79,0.012164188,0.05609487,0.080423246
180,0.068500842,0.054569627,79,0.012033322,0.05646752,0.080534164
181,0.089716809,0.07980234,79,0.017597468,0.072119341,0.107314276
182,0.086386846,0.078382058,79,0.017284277,0.06910257,0.103671123
183,0.100233932,0.093235999,79,0.020559766,0.079674165,0.120793698
184,0.094230378,0.085239618,79,0.018796459,0.075433919,0.113026837
185,0.093105359,0.078843114,79,0.017385945,0.075719413,0.110491304
186,0.092156747,0.083961664,79,0.018514653,0.073642094,0.1106714
187,0.097451272,0.084860395,79,0.018712835,0.078738437,0.116164107
188,0.090739639,0.075107473,79,0.016562188,0.074177452,0.107301827
189,0.094846318,0.085030274,79,0.018750296,0.076096022,0.113596614
190,0.100651313,0.086674607,79,0.019112893,0.08153842,0.119764206
191,0.064926927,0.053095796,79,0.011708323,0.053218605,0.07663525
192,0.066579939,0.053938135,79,0.011894069,0.054685869,0.078474008
193,0.069934987,0.055563072,79,0.01225239,0.057682598,0.082187377
194,0.070551969,0.05662781,79,0.012487178,0.058064791,0.083039148
195,0.067197455,0.053930018,79,0.01189228,0.055305176,0.079089735
196,0.068727419,0.054849177,79,0.012094966,0.056632453,0.080822385
197,0.069749289,0.054780509,79,0.012079824,0.057669465,0.081829113
198,0.067465104,0.054873221,79,0.012100268,0.055364836,0.079565372
199,0.065192678,0.052990782,79,0.011685166,0.053507513,0.076877844
200,0.067433507,0.055159651,79,0.01216343,0.055270077,0.079596936
201,0.102034326,0.090450037,79,0.019945425,0.082088901,0.121979751
202,0.095603391,0.080977176,79,0.017856534,0.077746857,0.113459926
203,0.09562141,0.084724814,79,0.018682938,0.076938472,0.114304348
204,0.096122753,0.08763948,79,0.01932566,0.076797093,0.115448413
205,0.104906123,0.098128285,79,0.02163858,0.083267543,0.126544703
206,0.095754358,0.08964189,79,0.019767218,0.07598714,0.115521576
207,0.092239479,0.081158639,79,0.017896549,0.07434293,0.110136028
208,0.097760459,0.082682285,79,0.018232533,0.079527926,0.115992992
209,0.107353525,0.095330632,79,0.02102166,0.086331864,0.128375185
210,0.097624926,0.086643242,79,0.019105976,0.07851895,0.116730903
211,0.067938922,0.055595502,79,0.012259541,0.055679381,0.080198462
212,0.069591161,0.057458504,79,0.012670357,0.056920804,0.082261518
213,0.070928321,0.056872848,79,0.012541212,0.058387108,0.083469533
214,0.070063718,0.055758127,79,0.012295402,0.057768316,0.08235912
215,0.065508768,0.055181379,79,0.012168221,0.053340547,0.077676989
216,0.0645804,0.05248258,79,0.0115731,0.0530073,0.076153501
217,0.067541372,0.055146434,79,0.012160515,0.055380857,0.079701888
218,0.066866497,0.053638791,79,0.01182806,0.055038436,0.078694557
219,0.0673713,0.054322439,79,0.011978814,0.055392487,0.079350114
220,0.069331569,0.056218311,79,0.012396878,0.05693469,0.081728447
221,0.093744743,0.078977987,79,0.017415687,0.076329056,0.111160429
222,0.090175879,0.086550631,79,0.019085555,0.071090325,0.109261434
223,0.10272506,0.089912549,79,0.019826902,0.082898158,0.122551962
224,0.086491877,0.075432485,79,0.016633857,0.06985802,0.103125733
225,0.095236826,0.082057101,79,0.018094672,0.077142154,0.113331498
226,0.101100533,0.091202708,79,0.020111399,0.080989134,0.121211931
227,0.101419036,0.100879809,79,0.022245327,0.079173709,0.123664364
228,0.099620795,0.089936843,79,0.019832259,0.079788536,0.119453053
229,0.098998077,0.086720437,79,0.019122999,0.079875078,0.118121076
230,0.093557539,0.081951024,79,0.018071281,0.075486259,0.11162882
231,0.06553781,0.052403741,79,0.011555715,0.053982095,0.077093525
232,0.067967465,0.056123835,79,0.012376045,0.05559142,0.08034351
233,0.065432301,0.052175124,79,0.011505302,0.053926999,0.076937604
234,0.067135436,0.053632737,79,0.011826725,0.05530871,0.078962161
235,0.068912863,0.05552011,79,0.012242916,0.056669947,0.081155778
236,0.06811266,0.055786672,79,0.012301696,0.055810963,0.080414356
237,0.066109849,0.053669527,79,0.011834838,0.054275011,0.077944686
238,0.066607405,0.054955174,79,0.01211834,0.054489065,0.078725745
239,0.069871627,0.056073724,79,0.012364995,0.057506632,0.082236621
240,0.067435854,0.054588102,79,0.012037396,0.055398459,0.07947325
241,0.094507249,0.088223977,79,0.01945455,0.075052699,0.113961798
242,0.108867022,0.101610278,79,0.022406405,0.086460617,0.131273427
243,0.101066424,0.088267893,79,0.019464234,0.08160219,0.120530657
244,0.091929437,0.086246443,79,0.019018477,0.07291096,0.110947914
245,0.092276761,0.087341481,79,0.019259947,0.073016814,0.111536709
246,0.097415427,0.088962743,79,0.019617457,0.07779797,0.117032884
247,0.100181663,0.088408045,79,0.019495139,0.080686525,0.119676802
248,0.107791393,0.097709719,79,0.021546281,0.086245112,0.129337673
249,0.092221743,0.081173075,79,0.017899733,0.07432201,0.110121475
250,0.098043971,0.090999173,79,0.020066517,0.077977454,0.118110488
251,0.068323176,0.053654478,79,0.011831519,0.056491657,0.080154696
252,0.069833686,0.056434227,79,0.012444491,0.057389195,0.082278176
253,0.068251064,0.056381734,79,0.012432915,0.055818149,0.080683979
254,0.067959286,0.056627441,79,0.012487097,0.055472189,0.080446383
255,0.068102301,0.054793314,79,0.012082648,0.056019653,0.080184949
256,0.069258283,0.055770369,79,0.012298101,0.056960182,0.081556384
257,0.067502371,0.052964518,79,0.011679374,0.055822997,0.079181745
258,0.065892999,0.05106389,79,0.011260261,0.054632739,0.07715326
259,0.066599865,0.053474152,79,0.011791755,0.05480811,0.07839162
260,0.065484413,0.053794906,79,0.011862486,0.053621927,0.077346899
261,0.097001128,0.083858565,79,0.018491918,0.078509209,0.115493046
262,0.094786266,0.083031196,79,0.018309473,0.076476793,0.113095739
263,0.090948868,0.078867998,79,0.017391433,0.073557435,0.108340301
264,0.097572597,0.087537058,79,0.019303075,0.078269522,0.116875672
265,0.104572557,0.093618518,79,0.020644117,0.08392844,0.125216674
266,0.108585072,0.09827097,79,0.021670044,0.086915028,0.130255116
267,0.087474164,0.079067619,79,0.017435452,0.070038712,0.104909616
268,0.098665365,0.088472266,79,0.0195093,0.079156065,0.118174665
269,0.09183244,0.077793317,79,0.017154452,0.074677988,0.108986891
270,0.095045601,0.084507995,79,0.018635126,0.076410475,0.113680728
271,0.067135449,0.054586661,79,0.012037078,0.055098371,0.079172527
272,0.06533195,0.052476411,79,0.01157174,0.05376021,0.07690369
273,0.066796508,0.053402429,79,0.011775939,0.055020569,0.078572447
274,0.067137646,0.054478209,79,0.012013163,0.055124483,0.079150809
275,0.065037238,0.053165612,79,0.011723718,0.05331352,0.076760956
276,0.06610473,0.05501349,79,0.012131199,0.053973531,0.07823593
277,0.066912481,0.054472442,79,0.012011891,0.054900589,0.078924372
278,0.067302012,0.053606533,79,0.011820947,0.055481065,0.079122959
279,0.068470243,0.055726924,79,0.012288521,0.056181722,0.080758764
280,0.068742292,0.055626545,79,0.012266386,0.056475906,0.081008678
281,0.096657098,0.087729529,79,0.019345517,0.077311581,0.116002615
282,0.094780253,0.084782026,79,0.018695554,0.076084699,0.113475807
283,0.090672685,0.082470061,79,0.018185735,0.07248695,0.10885842
284,0.100722909,0.090611691,79,0.019981072,0.080741837,0.12070398
285,0.102764211,0.090880073,79,0.020040254,0.082723958,0.122804465
286,0.106104697,0.092029225,79,0.020293657,0.08581104,0.126398354
287,0.091121698,0.078031094,79,0.017206884,0.073914813,0.108328582
288,0.099839569,0.089720762,79,0.01978461,0.080054959,0.119624179
289,0.097893497,0.08281907,79,0.018262696,0.079630801,0.116156194
290,0.101184997,0.086342801,79,0.019039725,0.082145272,0.120224722
291,0.069472265,0.056062205,79,0.012362455,0.05710981,0.08183472
292,0.069287,0.057658331,79,0.012714422,0.056572578,0.082001421
293,0.067059863,0.054870474,79,0.012099663,0.0549602,0.079159525
294,0.067618087,0.053745187,79,0.011851522,0.055766565,0.079469609
295,0.067523515,0.05506866,79,0.012143365,0.05538015,0.07966688
296,0.0664051,0.05460085,79,0.012040207,0.054364893,0.078445307
297,0.068741946,0.055956035,79,0.012339043,0.056402903,0.081080989
298,0.068266511,0.055082976,79,0.012146522,0.056119989,0.080413033
299,0.06906075,0.05633401,79,0.012422391,0.056638359,0.081483142
300,0.070785631,0.055679609,79,0.012278087,0.058507544,0.083063719

==> figures/all-rhclr-95ci.csv <==
x,mean,lower,upper
1,0.150076486,0.128924105,0.171228868
2,0.148963621,0.128337726,0.169589516
3,0.153998777,0.132685573,0.175311982
4,0.154900251,0.132891366,0.176909135
5,0.159099048,0.136373646,0.181824451
6,0.143992141,0.123356363,0.164627919
7,0.150915371,0.128679398,0.173151344
8,0.151960477,0.130794889,0.173126064
9,0.16029662,0.138861617,0.181731622
10,0.14661207,0.125993885,0.167230254
11,0.153750697,0.132221763,0.175279631
12,0.153715949,0.131341505,0.176090392
13,0.148866714,0.127348144,0.170385284
14,0.152707026,0.130743208,0.174670845
15,0.152826181,0.131289296,0.174363066
16,0.157970141,0.136684757,0.179255525
17,0.155441271,0.132858631,0.178023911
18,0.153186578,0.132249518,0.174123638
19,0.158659543,0.136906604,0.180412482
20,0.150300347,0.127892402,0.172708293
21,0.140428949,0.118964431,0.161893468
22,0.137301966,0.11671064,0.157893292
23,0.131008821,0.11086776,0.151149883
24,0.144234569,0.119924642,0.168544496
25,0.132826933,0.111957785,0.15369608
26,0.140428069,0.119974764,0.160881374
27,0.133950998,0.114599271,0.153302726
28,0.132607412,0.112564737,0.152650087
29,0.135507145,0.115269447,0.155744843
30,0.132993288,0.111304109,0.154682467
31,0.079104964,0.065685454,0.092524473
32,0.080058452,0.06685643,0.093260473
33,0.078024579,0.064143358,0.0919058
34,0.080935897,0.066887952,0.094983842
35,0.080279871,0.066825779,0.093733963
36,0.075789652,0.063000096,0.088579208
37,0.079329558,0.065342217,0.093316899
38,0.079919324,0.066044286,0.093794362
39,0.075709325,0.062180204,0.089238445
40,0.078289997,0.064828263,0.091751731
41,0.112780096,0.093870367,0.131689825
42,0.122193497,0.099594187,0.144792808
43,0.112634596,0.091642364,0.133626828
44,0.108561122,0.089126557,0.127995688
45,0.106005424,0.086847675,0.125163173
46,0.114584359,0.094227213,0.134941505
47,0.111623045,0.0924152,0.13083089
48,0.102841265,0.083864342,0.121818188
49,0.11528833,0.093978615,0.136598045
50,0.111774299,0.091914507,0.131634092
51,0.078097888,0.06472558,0.091470196
52,0.075401121,0.062192867,0.088609375
53,0.073330703,0.060363514,0.086297893
54,0.075079741,0.062253398,0.087906085
55,0.076688387,0.063429312,0.089947461
56,0.076516397,0.063383775,0.089649019
57,0.074311497,0.061639762,0.086983231
58,0.073135467,0.060009906,0.086261028
59,0.075144741,0.062472557,0.087816925
60,0.074023626,0.061137339,0.086909913
61,0.095822934,0.077110673,0.114535195
62,0.093861891,0.077186009,0.110537773
63,0.099893821,0.080422128,0.119365515
64,0.101149686,0.082772877,0.119526495
65,0.093847177,0.075953746,0.111740609
66,0.1012865,0.08261982,0.119953179
67,0.105484658,0.084017637,0.126951679
68,0.103830161,0.084278737,0.123381585
69,0.107725018,0.087435832,0.128014205
70,0.098289357,0.079929333,0.116649382
71,0.071083007,0.058915175,0.083250838
72,0.069747487,0.057677064,0.081817909
73,0.070169865,0.05855208,0.081787649
74,0.07470495,0.061784464,0.087625435
75,0.071605962,0.059575433,0.083636492
76,0.069682701,0.057602983,0.081762418
77,0.069288737,0.057313481,0.081263994
78,0.069555369,0.057798787,0.08131195
79,0.068500805,0.05661142,0.08039019
80,0.073750496,0.060926539,0.086574452
81,0.095018977,0.077613644,0.11242431
82,0.105165867,0.085901145,0.124430589
83,0.09251602,0.07429091,0.11074113
84,0.099554591,0.080399135,0.118710047
85,0.099775022,0.081069529,0.118480516
86,0.103180942,0.084242412,0.122119473
87,0.099946653,0.08061679,0.119276516
88,0.097308501,0.07879194,0.115825062
89,0.103367525,0.083478042,0.123257008
90,0.107140458,0.087290207,0.126990709
91,0.070348991,0.057715041,0.082982941
92,0.068867452,0.056935399,0.080799504
93,0.069437265,0.057734336,0.081140195
94,0.071485501,0.059026343,0.083944659
95,0.070925562,0.058565117,0.083286006
96,0.072303425,0.059983748,0.084623102
97,0.072708129,0.060075829,0.085340428
98,0.070615499,0.058343654,0.082887345
99,0.068251245,0.055895445,0.080607045
100,0.071184352,0.058526369,0.083842334
101,0.095653782,0.076649345,0.114658219
102,0.10372024,0.084686922,0.122753558
103,0.103041804,0.084214404,0.121869205
104,0.100565703,0.081470603,0.119660804
105,0.100940679,0.080896285,0.120985073
106,0.103557454,0.084128047,0.122986861
107,0.105302882,0.084860779,0.125744985
108,0.092650289,0.074968524,0.110332054
109,0.105930939,0.085207738,0.126654141
110,0.093651695,0.076592629,0.11071076
111,0.067312644,0.055611303,0.079013985
112,0.069002925,0.057067473,0.080938377
113,0.067897372,0.056119311,0.079675434
114,0.069511547,0.057729802,0.081293291
115,0.070811583,0.058815182,0.082807984
116,0.068996802,0.05705776,0.080935844
117,0.070431006,0.058576145,0.082285867
118,0.06938069,0.05777999,0.08098139
119,0.06834073,0.05663691,0.080044549
120,0.070450802,0.058014567,0.082887036
121,0.105869377,0.086372837,0.125365917
122,0.099428514,0.080148873,0.118708155
123,0.110358522,0.088277701,0.132439343
124,0.096080574,0.077793356,0.114367791
125,0.099521458,0.080638585,0.11840433
126,0.090926506,0.072758831,0.10909418
127,0.097617967,0.079549063,0.115686871
128,0.098640957,0.080022113,0.117259801
129,0.092216939,0.07478286,0.109651017
130,0.112409987,0.091588293,0.133231681
131,0.068234077,0.056701573,0.079766581
132,0.071798249,0.05925409,0.084342409
133,0.066168905,0.054541592,0.077796219
134,0.069696883,0.057763308,0.081630459
135,0.065028197,0.053311659,0.076744734
136,0.069959732,0.058359047,0.081560416
137,0.067703575,0.055847036,0.079560115
138,0.068773922,0.056799221,0.080748624
139,0.069497769,0.057347009,0.081648529
140,0.068340353,0.056802985,0.079877722
141,0.102197362,0.082873942,0.121520782
142,0.092561481,0.075052405,0.110070557
143,0.093144154,0.074889086,0.111399222
144,0.099803515,0.080713541,0.118893489
145,0.09795791,0.079648525,0.116267295
146,0.093855737,0.076213545,0.111497929
147,0.099056837,0.07924951,0.118864163
148,0.106716443,0.085554879,0.127878006
149,0.091708557,0.074913759,0.108503354
150,0.099559689,0.080108792,0.119010587
151,0.0705931,0.058508257,0.082677943
152,0.069239872,0.057062694,0.081417051
153,0.069347639,0.057596922,0.081098356
154,0.066746879,0.055116413,0.078377346
155,0.070282142,0.058142329,0.082421955
156,0.071696038,0.059192201,0.084199875
157,0.068606937,0.056586989,0.080626884
158,0.070012484,0.05800418,0.082020787
159,0.066259012,0.054885156,0.077632869
160,0.065455953,0.053460883,0.077451024
161,0.093273342,0.075236933,0.111309752
162,0.091335125,0.073162154,0.109508097
163,0.098647499,0.079271927,0.11802307
164,0.097383954,0.078542913,0.116224995
165,0.098628219,0.079836579,0.117419859
166,0.10747735,0.084698844,0.130255856
167,0.090065824,0.07372921,0.106402438
168,0.095160423,0.076747298,0.113573548
169,0.10392311,0.083696155,0.124150064
170,0.094197767,0.075177865,0.113217668
171,0.066654899,0.054481655,0.078828144
172,0.063876905,0.052214489,0.07553932
173,0.067206929,0.055350297,0.079063561
174,0.069044721,0.056455266,0.081634175
175,0.068277475,0.056069774,0.080485175
176,0.069275526,0.056879123,0.08167193
177,0.067288099,0.055429042,0.079147156
178,0.067351729,0.055435887,0.079267572
179,0.068259058,0.05609487,0.080423246
180,0.068500842,0.05646752,0.080534164
181,0.089716809,0.072119341,0.107314276
182,0.086386846,0.06910257,0.103671123
183,0.100233932,0.079674165,0.120793698
184,0.094230378,0.075433919,0.113026837
185,0.093105359,0.075719413,0.110491304
186,0.092156747,0.073642094,0.1106714
187,0.097451272,0.078738437,0.116164107
188,0.090739639,0.074177452,0.107301827
189,0.094846318,0.076096022,0.113596614
190,0.100651313,0.08153842,0.119764206
191,0.064926927,0.053218605,0.07663525
192,0.066579939,0.054685869,0.078474008
193,0.069934987,0.057682598,0.082187377
194,0.070551969,0.058064791,0.083039148
195,0.067197455,0.055305176,0.079089735
196,0.068727419,0.056632453,0.080822385
197,0.069749289,0.057669465,0.081829113
198,0.067465104,0.055364836,0.079565372
199,0.065192678,0.053507513,0.076877844
200,0.067433507,0.055270077,0.079596936
201,0.102034326,0.082088901,0.121979751
202,0.095603391,0.077746857,0.113459926
203,0.09562141,0.076938472,0.114304348
204,0.096122753,0.076797093,0.115448413
205,0.104906123,0.083267543,0.126544703
206,0.095754358,0.07598714,0.115521576
207,0.092239479,0.07434293,0.110136028
208,0.097760459,0.079527926,0.115992992
209,0.107353525,0.086331864,0.128375185
210,0.097624926,0.07851895,0.116730903
211,0.067938922,0.055679381,0.080198462
212,0.069591161,0.056920804,0.082261518
213,0.070928321,0.058387108,0.083469533
214,0.070063718,0.057768316,0.08235912
215,0.065508768,0.053340547,0.077676989
216,0.0645804,0.0530073,0.076153501
217,0.067541372,0.055380857,0.079701888
218,0.066866497,0.055038436,0.078694557
219,0.0673713,0.055392487,0.079350114
220,0.069331569,0.05693469,0.081728447
221,0.093744743,0.076329056,0.111160429
222,0.090175879,0.071090325,0.109261434
223,0.10272506,0.082898158,0.122551962
224,0.086491877,0.06985802,0.103125733
225,0.095236826,0.077142154,0.113331498
226,0.101100533,0.080989134,0.121211931
227,0.101419036,0.079173709,0.123664364
228,0.099620795,0.079788536,0.119453053
229,0.098998077,0.079875078,0.118121076
230,0.093557539,0.075486259,0.11162882
231,0.06553781,0.053982095,0.077093525
232,0.067967465,0.05559142,0.08034351
233,0.065432301,0.053926999,0.076937604
234,0.067135436,0.05530871,0.078962161
235,0.068912863,0.056669947,0.081155778
236,0.06811266,0.055810963,0.080414356
237,0.066109849,0.054275011,0.077944686
238,0.066607405,0.054489065,0.078725745
239,0.069871627,0.057506632,0.082236621
240,0.067435854,0.055398459,0.07947325
241,0.094507249,0.075052699,0.113961798
242,0.108867022,0.086460617,0.131273427
243,0.101066424,0.08160219,0.120530657
244,0.091929437,0.07291096,0.110947914
245,0.092276761,0.073016814,0.111536709
246,0.097415427,0.07779797,0.117032884
247,0.100181663,0.080686525,0.119676802
248,0.107791393,0.086245112,0.129337673
249,0.092221743,0.07432201,0.110121475
250,0.098043971,0.077977454,0.118110488
251,0.068323176,0.056491657,0.080154696
252,0.069833686,0.057389195,0.082278176
253,0.068251064,0.055818149,0.080683979
254,0.067959286,0.055472189,0.080446383
255,0.068102301,0.056019653,0.080184949
256,0.069258283,0.056960182,0.081556384
257,0.067502371,0.055822997,0.079181745
258,0.065892999,0.054632739,0.07715326
259,0.066599865,0.05480811,0.07839162
260,0.065484413,0.053621927,0.077346899
261,0.097001128,0.078509209,0.115493046
262,0.094786266,0.076476793,0.113095739
263,0.090948868,0.073557435,0.108340301
264,0.097572597,0.078269522,0.116875672
265,0.104572557,0.08392844,0.125216674
266,0.108585072,0.086915028,0.130255116
267,0.087474164,0.070038712,0.104909616
268,0.098665365,0.079156065,0.118174665
269,0.09183244,0.074677988,0.108986891
270,0.095045601,0.076410475,0.113680728
271,0.067135449,0.055098371,0.079172527
272,0.06533195,0.05376021,0.07690369
273,0.066796508,0.055020569,0.078572447
274,0.067137646,0.055124483,0.079150809
275,0.065037238,0.05331352,0.076760956
276,0.06610473,0.053973531,0.07823593
277,0.066912481,0.054900589,0.078924372
278,0.067302012,0.055481065,0.079122959
279,0.068470243,0.056181722,0.080758764
280,0.068742292,0.056475906,0.081008678
281,0.096657098,0.077311581,0.116002615
282,0.094780253,0.076084699,0.113475807
283,0.090672685,0.07248695,0.10885842
284,0.100722909,0.080741837,0.12070398
285,0.102764211,0.082723958,0.122804465
286,0.106104697,0.08581104,0.126398354
287,0.091121698,0.073914813,0.108328582
288,0.099839569,0.080054959,0.119624179
289,0.097893497,0.079630801,0.116156194
290,0.101184997,0.082145272,0.120224722
291,0.069472265,0.05710981,0.08183472
292,0.069287,0.056572578,0.082001421
293,0.067059863,0.0549602,0.079159525
294,0.067618087,0.055766565,0.079469609
295,0.067523515,0.05538015,0.07966688
296,0.0664051,0.054364893,0.078445307
297,0.068741946,0.056402903,0.081080989
298,0.068266511,0.056119989,0.080413033
299,0.06906075,0.056638359,0.081483142
300,0.070785631,0.058507544,0.083063719
